A Finite Element Method for MHD that Preserves Energy, Cross-Helicity, Magnetic Helicity, Incompressibility, and $\operatorname{div} B = 0$

We construct a structure-preserving finite element method and time-stepping scheme for inhomogeneous, incompressible magnetohydrodynamics (MHD). The method preserves energy, cross-helicity (when the fluid density is constant), magnetic helicity, mass, total squared density, pointwise incompressibility, and the constraint $\operatorname{div} B = 0$ to machine precision, both at the spatially and temporally discrete levels.

==> mhd_n3o0d0r2a0b0_invariants.dat <==
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   2.8524429e-14   1.1677102e-15
   6.5725203e-14   3.6948222e-13  -1.4210855e-14  -1.0765582e-05   9.0064349e-06   2.3800330e-14   6.4239609e-15
   7.1054274e-14   3.4816594e-13  -9.3258734e-15  -1.7984619e-05   1.8550740e-05   2.3182382e-14   1.1369333e-14
   6.2172489e-14   2.7000624e-13  -2.1760371e-14  -2.1653362e-05   2.8412959e-05   4.2396567e-14   1.6189208e-14
   2.8421709e-14   2.7000624e-13  -1.8651747e-14  -2.3026624e-05   3.8130357e-05   3.9584608e-14   2.0697714e-14
   3.5527137e-14   3.2684966e-13  -3.0642155e-14  -2.4058329e-05   4.7095976e-05   3.8432905e-14   2.4999294e-14
   4.0856207e-14   3.1974423e-13  -3.9523940e-14  -2.6671587e-05   5.4731042e-05   3.9044639e-14   2.9217227e-14
   5.5067062e-14   3.5527137e-13  -3.5971226e-14  -3.2349377e-05   6.0647207e-05   3.5690605e-14   3.3450561e-14
   2.1316282e-14   3.4106051e-13  -4.1300297e-14  -4.2135667e-05   6.4714102e-05   3.4065527e-14   3.7741226e-14
   3.3750780e-14   3.2684966e-13  -4.8405724e-14  -5.6739830e-05   6.6995538e-05   3.6056315e-14   4.2231908e-14
   8.1712415e-14   3.3395509e-13  -4.8849813e-14  -7.6461437e-05   6.7593380e-05   3.2843044e-14   4.6859332e-14
   6.9277917e-14   3.3395509e-13  -5.4622973e-14  -1.0090791e-04   6.6495272e-05   3.0026345e-14   5.1769457e-14
   5.5067062e-14   3.6237680e-13  -6.7057471e-14  -1.2866100e-04   6.3522688e-05   2.9482425e-14   5.6509098e-14
   3.1974423e-14   4.0500936e-13  -6.4392935e-14  -1.5721182e-04   5.8421764e-05   3.3094588e-14   6.1563733e-14
   2.1316282e-14   2.7711167e-13  -6.1728400e-14  -1.8358884e-04   5.1068339e-05   3.4665730e-14   6.6258108e-14
   4.7961635e-14   3.3395509e-13  -7.6383344e-14  -2.0572593e-04   4.1706371e-05   5.3507712e-14   7.1117178e-14
   8.1712415e-14   3.1263880e-13  -7.9491969e-14  -2.2375419e-04   3.1119357e-05   5.5459277e-14   7.5695892e-14
   6.7501560e-14   2.7000624e-13  -8.7929664e-14  -2.4000790e-04   2.0647979e-05   4.6863740e-14   8.0162451e-14
   2.6645353e-14   3.1974423e-13  -9.3702823e-14  -2.5745492e-04   1.2013746e-05   4.2249736e-14   8.4664814e-14
   3.7303494e-14   3.4816594e-13  -9.7255537e-14  -2.7780758e-04   6.9815851e-06   5.2277955e-14   8.9142471e-14
   2.8421709e-14   3.2684966e-13  -9.4146912e-14  -3.0099100e-04   6.9683317e-06   4.9673707e-14   9.3732241e-14
   5.5067062e-14   3.5527137e-13  -1.0702550e-13  -3.2625577e-04   1.2739418e-05   4.0575240e-14   9.8418073e-14
   9.0594199e-14   3.9079850e-13  -1.1146639e-13  -3.5346832e-04   2.4304914e-05   3.6335145e-14   1.0300003e-13
   7.1054274e-14   2.9842795e-13  -1.1901591e-13  -3.8304831e-04   4.1037196e-05   4.0195445e-14   1.0776064e-13
   4.9737992e-14   2.7000624e-13  -1.2256862e-13  -4.1483699e-04   6.1931908e-05   3.9840736e-14   1.1267375e-13
   6.0396133e-14   3.4816594e-13  -1.2789769e-13  -4.4778056e-04   8.5878941e-05   5.6380635e-14   1.1751497e-13
   6.0396133e-14   3.4106051e-13  -1.3278267e-13  -4.8164189e-04   1.1182999e-04   5.4235625e-14   1.2224062e-13
   7.8159701e-14   3.7658765e-13  -1.3011814e-13  -5.1953086e-04   1.3882396e-04   6.2684110e-14   1.2707987e-13
   4.6185278e-14   3.3395509e-13  -1.3589130e-13  -5.6864213e-04   1.6590998e-04   6.4957137e-14   1.3196394e-13
   4.6185278e-14   3.1974423e-13  -1.5232260e-13  -6.3803913e-04   1.9205006e-04   6.8152166e-14   1.3688009e-13
   8.8817842e-15   3.7658765e-13  -1.5498713e-13  -7.3508243e-04   2.1608525e-04   6.6907004e-14   1.4148896e-13
   4.6185278e-14   3.6237680e-13  -1.5587531e-13  -8.6301054e-04   2.3682373e-04   6.8927317e-14   1.4650023e-13
   2.1316282e-14   3.9079850e-13  -1.5498713e-13  -1.0205064e-03   2.5326541e-04   6.6743256e-14   1.5142775e-13
   1.4210855e-14   2.1316282e-13  -1.7541524e-13  -1.2024115e-03   2.6491705e-04   5.9379588e-14   1.5620051e-13
   6.0396133e-14   3.8369308e-13  -1.7230661e-13  -1.4012842e-03   2.7208328e-04   5.8218496e-14   1.6097289e-13
   1.9539925e-14   3.9790393e-13  -1.8030022e-13  -1.6107373e-03   2.7597386e-04   5.2797840e-14   1.6579720e-13
   7.9936058e-14   3.2684966e-13  -1.8163249e-13  -1.8303463e-03   2.7848469e-04   5.0527544e-14   1.7057469e-13
   2.1316282e-14   2.9842795e-13  -1.9007018e-13  -2.0687864e-03   2.8162111e-04   4.9454998e-14   1.7528026e-13
   5.5067062e-14   3.6948222e-13  -1.8918200e-13  -2.3409133e-03   2.8672165e-04   5.5959897e-14   1.8003938e-13
   3.3750780e-14   3.2684966e-13  -1.9140245e-13  -2.6581783e-03   2.9382903e-04   5.3492608e-14   1.8479987e-13
   3.7303494e-14   3.4816594e-13  -1.9007018e-13  -3.0173164e-03   3.0161259e-04   6.3537631e-14   1.8984441e-13
   7.6383344e-14   3.4816594e-13  -1.9628743e-13  -3.3948548e-03   3.0807025e-04   7.3554188e-14   1.9488783e-13
   9.0594199e-14   3.6948222e-13  -2.0738966e-13  -3.7525127e-03   3.1184531e-04   7.3447513e-14   2.0003650e-13
   0.0000000e+00   3.3395509e-13  -2.0827784e-13  -4.0524779e-03   3.1357197e-04   6.2348604e-14   2.0501903e-13
   2.8421709e-14   3.6237680e-13  -2.1405100e-13  -4.2752161e-03   3.1650454e-04   6.3550530e-14   2.0982740e-13
   5.6843419e-14   3.5527137e-13  -2.1094237e-13  -4.4296216e-03   3.2599182e-04   6.5023248e-14   2.1466989e-13
   8.3488771e-14   3.4106051e-13  -2.2160052e-13  -4.5486081e-03   3.4803083e-04   6.6576869e-14   2.1920721e-13
   7.9936058e-14   3.4816594e-13  -2.1982416e-13  -4.6717775e-03   3.8774735e-04   6.1854075e-14   2.2372056e-13
   7.2830630e-14   3.6237680e-13  -2.3625546e-13  -4.8250864e-03   4.4872217e-04   6.4498258e-14   2.2844325e-13
   6.0396133e-14   2.2737368e-13  -2.2915003e-13  -5.0088786e-03   5.3348712e-04   6.4560574e-14   2.3312080e-13
   3.3750780e-14   4.1922021e-13  -2.2737368e-13  -5.1991816e-03   6.4466039e-04   7.2848678e-14   2.3772129e-13


==> mhd_n3o0d0r2a0b0c1_invariants.dat <==
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   2.8524429e-14   1.1677102e-15
   0.0000000e+00   0.0000000e+00  -2.2204460e-15   7.4755740e-17   9.0789089e-06   3.6168822e-14   6.3826296e-15
   7.1054274e-15   1.2434498e-14   5.7731597e-15  -1.7076184e-17   1.8811821e-05   3.8278177e-14   1.1242534e-14
   7.1054274e-15   1.2434498e-14  -4.4408921e-16  -1.7401445e-17   2.8920019e-05   3.9125312e-14   1.5930167e-14
   7.1054274e-15   1.2434498e-14   1.3322676e-15   7.9851490e-17   3.8872507e-05   4.1670990e-14   2.0533047e-14
   8.8817842e-15   1.4210855e-14  -6.2172489e-15   1.6431084e-16   4.7987725e-05   3.7055060e-14   2.5038634e-14
   8.8817842e-15   1.4210855e-14  -7.5495166e-15   1.1449175e-16   5.5612903e-05   3.6861930e-14   2.9377903e-14
   8.8817842e-15   1.2434498e-14  -1.6875390e-14   1.6501557e-16   6.1295553e-05   3.8297803e-14   3.3623026e-14
   8.8817842e-15   1.2434498e-14  -1.2878587e-14   5.6812194e-17   6.4862985e-05   3.3916254e-14   3.8080692e-14
   8.8817842e-15   1.2434498e-14  -1.9095836e-14   4.2045360e-16   6.6374842e-05   3.2898636e-14   4.2319480e-14
   7.1054274e-15   1.2434498e-14  -1.6875390e-14   2.6628005e-16   6.5984979e-05   2.5778891e-14   4.6746888e-14
   8.8817842e-15   1.2434498e-14  -2.2204460e-14   5.8541496e-16   6.3799409e-05   3.9635169e-14   5.1231603e-14
   7.1054274e-15   1.2434498e-14  -2.3092639e-14   3.8272337e-16   5.9816924e-05   3.8625437e-14   5.6001582e-14
   8.8817842e-15   1.2434498e-14  -2.3980817e-14   6.2813253e-16   5.3993366e-05   4.1132142e-14   6.0690865e-14
   7.1054274e-15   1.2434498e-14  -3.4194869e-14   7.3140279e-16   4.6409322e-05   5.8747396e-14   6.5398199e-14
   1.2434498e-14   2.8421709e-14  -3.1974423e-14   4.9195674e-16   3.7471621e-05   5.1356412e-14   7.0112208e-14
   1.0658141e-14   3.1974423e-14  -2.5313085e-14   5.9896749e-16   2.8055625e-05   4.8191542e-14   7.4704521e-14
   3.5527137e-15   2.3092639e-14  -3.4638958e-14   1.0789438e-15   1.9506615e-05   4.5426510e-14   7.9342200e-14
   5.3290705e-15   2.3092639e-14  -3.9079850e-14   1.0563382e-15   1.3470290e-05   4.3930823e-14   8.3819532e-14
   5.3290705e-15   2.3092639e-14  -4.2188475e-14   1.0297210e-15   1.1602138e-05   4.1197975e-14   8.8138951e-14
   5.3290705e-15   2.3092639e-14  -4.5297099e-14   1.3036447e-15   1.5273002e-05   5.4007679e-14   9.2537447e-14
   3.5527137e-15   2.1316282e-14  -4.6629367e-14   1.4696903e-15   2.5394978e-05   4.8923618e-14   9.7126475e-14
   1.7763568e-15   1.9539925e-14  -4.4853010e-14   1.4399831e-15   4.2421278e-05   3.9689399e-14   1.0169524e-13
   1.7763568e-15   1.7763568e-14  -3.9968029e-14   1.5676479e-15   6.6464925e-05   4.7429821e-14   1.0655688e-13
   0.0000000e+00   1.5987212e-14  -4.7961635e-14   1.5907414e-15   9.7408803e-05   6.2127771e-14   1.1107796e-13
   0.0000000e+00   1.5987212e-14  -4.7073456e-14   1.6711350e-15   1.3489749e-04   6.0057049e-14   1.1572576e-13
   0.0000000e+00   1.5987212e-14  -6.1284311e-14   1.9089548e-15   1.7819635e-04   6.3508591e-14   1.2065889e-13
   0.0000000e+00   1.7763568e-14  -6.3060668e-14   1.8876502e-15   2.2600254e-04   6.7933042e-14   1.2542465e-13
   0.0000000e+00   2.1316282e-14  -6.3948846e-14   1.9820300e-15   2.7632644e-04   7.1688876e-14   1.3006457e-13
   0.0000000e+00   2.1316282e-14  -6.7057471e-14   2.2279813e-15   3.2652300e-04   7.0976722e-14   1.3468453e-13
   0.0000000e+00   2.3092639e-14  -6.7501560e-14   2.1977862e-15   3.7349555e-04   6.8728275e-14   1.3931999e-13
   1.7763568e-15   2.1316282e-14  -7.4606987e-14   2.2194703e-15   4.1406859e-04   6.8628654e-14   1.4406987e-13
   1.7763568e-15   2.1316282e-14  -8.0824236e-14   2.2730841e-15   4.4552918e-04   5.6669687e-14   1.4887102e-13
   1.7763568e-15   1.9539925e-14  -7.6383344e-14   2.4425449e-15   4.6631944e-04   6.6567991e-14   1.5331468e-13
   1.7763568e-15   1.9539925e-14  -8.1268325e-14   2.4371239e-15   4.7678440e-04   6.5469797e-14   1.5804782e-13
   3.5527137e-15   1.9539925e-14  -8.1268325e-14   2.2879376e-15   4.7975153e-04   6.4877789e-14   1.6268130e-13
   1.7763568e-15   1.9539925e-14  -9.2814645e-14   2.3959784e-15   4.8061917e-04   5.8621674e-14   1.6714450e-13
   1.7763568e-15   1.7763568e-14  -8.0824236e-14   2.2614289e-15   4.8667977e-04   5.1340431e-14   1.7201171e-13
   1.7763568e-15   1.7763568e-14  -8.8817842e-14   2.4311607e-15   5.0567583e-04   6.2840884e-14   1.7681583e-13
   1.7763568e-15   1.9539925e-14  -9.4146912e-14   2.1761564e-15   5.4399984e-04   6.2645254e-14   1.8171429e-13
   1.7763568e-15   1.5987212e-14  -9.2814645e-14   2.5491219e-15   6.0524699e-04   6.1344090e-14   1.8643600e-13
   0.0000000e+00   1.2434498e-14  -9.1482377e-14   2.5632708e-15   6.8974237e-04   5.6440793e-14   1.9110235e-13
   0.0000000e+00   1.0658141e-14  -1.0125234e-13   2.5375210e-15   7.9516182e-04   5.9001655e-14   1.9577068e-13
   0.0000000e+00   1.7763568e-15  -9.7255537e-14   2.0484374e-15   9.1775226e-04   5.9080003e-14   2.0077274e-13
  -1.7763568e-15   1.7763568e-15  -1.0835777e-13   1.1639452e-15   1.0533665e-03   5.4737598e-14   2.0565625e-13
   3.5527137e-15   1.2434498e-14  -1.0969003e-13   5.7679556e-17   1.1977820e-03   5.5625264e-14   2.1068068e-13
   5.3290705e-15   1.2434498e-14  -1.0746959e-13  -8.2843888e-16   1.3463956e-03   6.7136293e-14   2.1559187e-13
   3.5527137e-15   1.2434498e-14  -1.0569323e-13  -1.5229788e-15   1.4939162e-03   7.2401770e-14   2.2063423e-13
   3.5527137e-15   1.2434498e-14  -1.0658141e-13  -2.3095675e-15   1.6347092e-03   7.4530722e-14   2.2563372e-13
   3.5527137e-15   1.2434498e-14  -1.0924595e-13  -2.8254309e-15   1.7639457e-03   6.8297931e-14   2.3036865e-13
   5.3290705e-15   1.5987212e-14  -1.1590728e-13  -3.4342104e-15   1.8790495e-03   6.6326725e-14   2.3504156e-13


==> mhd_n3o0d0r2a0b1_invariants.dat <==
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   2.8524429e-14   1.1677102e-15
   6.0396133e-14  -1.5269329e-03  -1.0214052e-14  -2.0193922e-05   9.0216622e-06   3.8926742e-14   6.3353949e-15
   5.3290705e-14  -3.0016295e-03  -1.1990409e-14  -3.8596338e-05   1.8590914e-05   3.9788824e-14   1.1431913e-14
   3.0198066e-14  -4.4523690e-03  -2.0872193e-14  -5.4806790e-05   2.8455518e-05   4.2056271e-14   1.6239219e-14
   4.6185278e-14  -5.8954963e-03  -2.4868996e-14  -7.0199269e-05   3.8129147e-05   4.2131244e-14   2.0838524e-14
   4.0856207e-14  -7.3426217e-03  -2.7977620e-14  -8.6683381e-05   4.7003875e-05   3.9666684e-14   2.5290051e-14
   4.2632564e-14  -8.8031288e-03  -2.9309888e-14  -1.0233278e-04   5.4523043e-05   4.0147480e-14   2.9566145e-14
   6.3948846e-14  -1.0283716e-02  -3.8191672e-14  -1.1921459e-04   6.0327391e-05   3.6989572e-14   3.3928092e-14
   3.3750780e-14  -1.1789114e-02  -4.3964832e-14  -1.3837592e-04   6.4314326e-05   3.4752392e-14   3.8414634e-14
   3.7303494e-14  -1.3322153e-02  -4.7961635e-14  -1.6045767e-04   6.6558266e-05   3.0765897e-14   4.2825053e-14
   5.5067062e-14  -1.4885516e-02  -5.4178884e-14  -1.8733466e-04   6.7137393e-05   3.2710532e-14   4.7394999e-14
   3.9079850e-14  -1.6481797e-02  -6.3504757e-14  -2.1339679e-04   6.5975228e-05   2.7619742e-14   5.2122245e-14
   4.7961635e-14  -1.8111338e-02  -6.5281114e-14  -2.4197463e-04   6.2836643e-05   2.6944213e-14   5.7053907e-14
   9.0594199e-14  -1.9773596e-02  -6.2172489e-14  -2.7417056e-04   5.7446575e-05   3.4675672e-14   6.1834099e-14
   6.2172489e-14  -2.1468336e-02  -6.8389738e-14  -3.0513131e-04   4.9679953e-05   3.3875603e-14   6.6589278e-14
   4.7961635e-14  -2.3196743e-02  -7.7271523e-14  -3.4196138e-04   3.9803459e-05   5.5712984e-14   7.1080301e-14
   4.6185278e-14  -2.4960003e-02  -7.8603790e-14  -3.7991206e-04   2.8605476e-05   5.4497384e-14   7.5537132e-14
   5.3290705e-15  -2.6757978e-02  -8.4821039e-14  -4.1930639e-04   1.7381780e-05   4.6656725e-14   8.0119494e-14
   3.0198066e-14  -2.8589915e-02  -1.0036416e-13  -4.6047454e-04   7.7696903e-06   4.0377936e-14   8.4626264e-14
   4.4408921e-14  -3.0455171e-02  -1.0969003e-13  -5.0116908e-04   1.4431807e-06   4.2027145e-14   8.9231561e-14
   6.5725203e-14  -3.2356383e-02  -1.0258461e-13  -5.3764402e-04  -2.4924784e-07   4.6945881e-14   9.3838430e-14
   2.6645353e-14  -3.4295424e-02  -1.0524914e-13  -5.7895460e-04   3.4317872e-06   4.2960978e-14   9.8326469e-14
   5.1514348e-14  -3.6275597e-02  -1.1324275e-13  -6.2297895e-04   1.2571247e-05   4.3121026e-14   1.0315850e-13
   5.8619776e-14  -3.8300730e-02  -1.2212453e-13  -6.6500027e-04   2.6712831e-05   4.4325645e-14   1.0801945e-13
   3.0198066e-14  -4.0373019e-02  -1.2434498e-13  -7.1308352e-04   4.5032848e-05   5.6813877e-14   1.1296982e-13
   6.3948846e-14  -4.2494229e-02  -1.2967405e-13  -7.6576452e-04   6.6543223e-05   5.0778418e-14   1.1787664e-13
   7.2830630e-14  -4.4666282e-02  -1.3766766e-13  -8.2499086e-04   9.0233222e-05   5.7126432e-14   1.2296959e-13
   5.1514348e-14  -4.6889349e-02  -1.3233858e-13  -8.8668449e-04   1.1509687e-04   5.4839341e-14   1.2772870e-13
   5.3290705e-14  -4.9162568e-02  -1.3899992e-13  -9.5351025e-04   1.4008120e-04   5.9424434e-14   1.3255314e-13
   7.2830630e-14  -5.1488433e-02  -1.4432899e-13  -1.0343508e-03   1.6402731e-04   6.8660064e-14   1.3732283e-13
   6.7501560e-14  -5.3870169e-02  -1.4743762e-13  -1.1283362e-03   1.8565008e-04   6.4706244e-14   1.4211329e-13
   8.7041485e-14  -5.6307619e-02  -1.5631940e-13  -1.2363346e-03   2.0367007e-04   6.5459985e-14   1.4674072e-13
   2.8421709e-14  -5.8795692e-02  -1.5587531e-13  -1.3628100e-03   2.1707060e-04   6.6724593e-14   1.5146150e-13
   7.1054274e-14  -6.1329625e-02  -1.6830981e-13  -1.5072044e-03   2.2539147e-04   5.7264904e-14   1.5625381e-13
   4.9737992e-14  -6.3908634e-02  -1.6830981e-13  -1.6737355e-03   2.2899181e-04   5.4044233e-14   1.6114767e-13
   6.3948846e-14  -6.6528943e-02  -1.7230661e-13  -1.8584122e-03   2.2903823e-04   4.9251024e-14   1.6630105e-13
   3.9079850e-14  -6.9187374e-02  -1.7985613e-13  -2.0522927e-03   2.2725405e-04   4.8163931e-14   1.7101569e-13
   6.5725203e-14  -7.1882725e-02  -1.7408297e-13  -2.2515306e-03   2.2546456e-04   5.7692843e-14   1.7569749e-13
   2.6645353e-14  -7.4615326e-02  -1.7497115e-13  -2.4521950e-03   2.2496808e-04   5.2712125e-14   1.8064435e-13
   7.9936058e-14  -7.7385906e-02  -1.9406698e-13  -2.6360173e-03   2.2603639e-04   6.5013306e-14   1.8582532e-13
   5.8619776e-14  -8.0196851e-02  -1.9317881e-13  -2.7926580e-03   2.2780647e-04   6.4631727e-14   1.9099168e-13
   3.1974423e-14  -8.3047689e-02  -2.1183055e-13  -2.9387026e-03   2.2883580e-04   7.1679357e-14   1.9611834e-13
   6.3948846e-14  -8.5941877e-02  -2.0428104e-13  -3.0669136e-03   2.2831671e-04   6.2468459e-14   2.0103549e-13
   2.1316282e-14  -8.8876797e-02  -2.1049829e-13  -3.1764031e-03   2.2735510e-04   7.1530149e-14   2.0603557e-13
   3.9079850e-14  -9.1849349e-02  -2.1982416e-13  -3.2706235e-03   2.2954639e-04   6.4250535e-14   2.1064819e-13
   3.5527137e-14  -9.4861079e-02  -2.1893598e-13  -3.3470968e-03   2.4043361e-04   7.0497087e-14   2.1539443e-13
   2.3092639e-14  -9.7918214e-02  -2.2248869e-13  -3.4063486e-03   2.6609246e-04   6.5221363e-14   2.2021647e-13
   5.6843419e-14  -1.0102426e-01  -2.2648550e-13  -3.4316244e-03   3.1163669e-04   5.7609577e-14   2.2525243e-13
   2.3092639e-14  -1.0417722e-01  -2.3048230e-13  -3.4206500e-03   3.8053912e-04   6.4482043e-14   2.2991995e-13
   1.0658141e-14  -1.0737329e-01  -2.1405100e-13  -3.3928724e-03   4.7518345e-04   7.1988334e-14   2.3469807e-13
   8.3488771e-14  -1.1060934e-01  -2.4158453e-13  -3.3499812e-03   5.9810983e-04   7.0624721e-14   2.3945437e-13


==> mhd_n3o0d0r2a0b1c1_invariants.dat <==
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   2.8524429e-14   1.1677102e-15
   0.0000000e+00   0.0000000e+00  -1.3322676e-15   8.7169855e-17   9.0789089e-06   3.6247994e-14   6.2905683e-15
   7.1054274e-15   1.2434498e-14   5.7731597e-15  -2.1304573e-17   1.8811821e-05   3.8286191e-14   1.1242138e-14
   7.1054274e-15   1.2434498e-14  -4.4408921e-16  -3.6808664e-17   2.8920019e-05   3.9196715e-14   1.5996441e-14
   8.8817842e-15   1.4210855e-14   8.8817842e-16   2.6346113e-17   3.8872507e-05   4.1675090e-14   2.0548555e-14
   8.8817842e-15   1.4210855e-14  -6.2172489e-15   2.3077243e-16   4.7987725e-05   3.6983202e-14   2.5050974e-14
   8.8817842e-15   1.2434498e-14  -6.6613381e-15   2.2714036e-17   5.5612903e-05   3.6959935e-14   2.9259178e-14
   8.8817842e-15   1.2434498e-14  -1.6431301e-14   1.3406160e-16   6.1295553e-05   3.8275691e-14   3.3712785e-14
   7.1054274e-15   1.2434498e-14  -1.2878587e-14   3.7838656e-17   6.4862985e-05   3.3975901e-14   3.8027187e-14
   7.1054274e-15   1.2434498e-14  -1.9095836e-14   3.4743259e-16   6.6374842e-05   3.2851068e-14   4.2193610e-14
   7.1054274e-15   1.0658141e-14  -1.5543122e-14   2.6411165e-16   6.5984979e-05   2.5631081e-14   4.6740817e-14
   7.1054274e-15   1.2434498e-14  -2.2204460e-14   4.4869707e-16   6.3799409e-05   3.9764264e-14   5.1318992e-14
   7.1054274e-15   1.2434498e-14  -2.3092639e-14   4.4587814e-16   5.9816924e-05   3.8635243e-14   5.6014568e-14
   7.1054274e-15   1.2434498e-14  -2.3092639e-14   4.6745377e-16   5.3993366e-05   4.1120915e-14   6.1026686e-14
   7.1054274e-15   1.2434498e-14  -3.4194869e-14   7.4365427e-16   4.6409322e-05   5.8781543e-14   6.5981804e-14
   1.0658141e-14   3.0198066e-14  -3.1974423e-14   6.0536428e-16   3.7471621e-05   5.1502053e-14   7.0849873e-14
   1.0658141e-14   3.0198066e-14  -2.6201263e-14   4.2376042e-16   2.8055625e-05   4.8098869e-14   7.5531730e-14
   1.0658141e-14   3.1974423e-14  -3.6415315e-14   6.2699412e-16   1.9506615e-05   4.5435514e-14   8.0145027e-14
   1.0658141e-14   3.1974423e-14  -3.8191672e-14   7.8751025e-16   1.3470290e-05   4.3838890e-14   8.4714601e-14
   1.0658141e-14   3.1974423e-14  -4.4408921e-14   7.3948009e-16   1.1602138e-05   4.1174308e-14   8.9096871e-14
   1.0658141e-14   3.1974423e-14  -4.6629367e-14   8.4009405e-16   1.5273002e-05   5.4065727e-14   9.3547759e-14
   1.0658141e-14   3.1974423e-14  -4.6629367e-14   9.3382333e-16   2.5394978e-05   4.8985682e-14   9.8161466e-14
   1.0658141e-14   3.1974423e-14  -4.5741189e-14   1.1452970e-15   4.2421278e-05   4.3721200e-14   1.0265149e-13
   1.0658141e-14   3.0198066e-14  -4.1300297e-14   1.1055067e-15   6.6464925e-05   4.7495937e-14   1.0723562e-13
   1.0658141e-14   3.0198066e-14  -4.9737992e-14   1.0809496e-15   9.7408803e-05   6.2230030e-14   1.1202082e-13
   1.0658141e-14   3.0198066e-14  -4.6629367e-14   1.4822128e-15   1.3489749e-04   6.0164928e-14   1.1666849e-13
   8.8817842e-15   3.0198066e-14  -6.3060668e-14   1.4090834e-15   1.7819635e-04   6.3652245e-14   1.2130948e-13
   1.0658141e-14   3.0198066e-14  -6.5281114e-14   1.5415729e-15   2.2600254e-04   6.7965276e-14   1.2612390e-13
   1.0658141e-14   3.1974423e-14  -6.4837025e-14   1.6920601e-15   2.7632644e-04   7.1781044e-14   1.3068199e-13
   8.8817842e-15   3.1974423e-14  -6.8389738e-14   2.0503889e-15   3.2652300e-04   7.0966535e-14   1.3554043e-13
   8.8817842e-15   3.1974423e-14  -6.7057471e-14   1.9805663e-15   3.7349555e-04   6.8622710e-14   1.4014174e-13
   1.0658141e-14   3.3750780e-14  -7.3718809e-14   2.1266084e-15   4.1406859e-04   6.8565439e-14   1.4472478e-13
   1.0658141e-14   3.3750780e-14  -7.9936058e-14   2.0035514e-15   4.4552918e-04   5.6737369e-14   1.4967682e-13
   1.0658141e-14   3.1974423e-14  -7.4606987e-14   2.1149532e-15   4.6631944e-04   6.6689463e-14   1.5447280e-13
   1.0658141e-14   3.1974423e-14  -8.3044682e-14   2.0973349e-15   4.7678440e-04   6.5490165e-14   1.5945798e-13
   1.0658141e-14   3.1974423e-14  -8.1712415e-14   2.4448759e-15   4.7975153e-04   6.4780229e-14   1.6437228e-13
   1.0658141e-14   3.0198066e-14  -9.4146912e-14   2.3776554e-15   4.8061917e-04   5.8629628e-14   1.6905935e-13
   8.8817842e-15   3.0198066e-14  -7.9936058e-14   2.3754327e-15   4.8667977e-04   5.1347016e-14   1.7381643e-13
   8.8817842e-15   3.0198066e-14  -8.9261931e-14   2.2265176e-15   5.0567583e-04   6.2911579e-14   1.7835622e-13
   8.8817842e-15   2.8421709e-14  -9.5035091e-14   2.2999723e-15   5.4399984e-04   6.2588439e-14   1.8314305e-13
   8.8817842e-15   2.6645353e-14  -9.0594199e-14   2.4858587e-15   6.0524699e-04   6.1279091e-14   1.8781463e-13
   8.8817842e-15   2.3092639e-14  -9.1926466e-14   2.4919303e-15   6.8974237e-04   5.6479004e-14   1.9246725e-13
   8.8817842e-15   2.3092639e-14  -1.0125234e-13   2.4728483e-15   7.9516182e-04   5.9013795e-14   1.9697266e-13
   8.8817842e-15   2.1316282e-14  -9.5479180e-14   1.5695453e-15   9.1775226e-04   5.9102015e-14   2.0198481e-13
   8.8817842e-15   1.9539925e-14  -1.0969003e-13   8.9506310e-16   1.0533665e-03   5.4681591e-14   2.0676529e-13
   1.4210855e-14   3.1974423e-14  -1.0880186e-13  -3.7329081e-16   1.1977820e-03   5.5690844e-14   2.1159413e-13
   1.5987212e-14   3.1974423e-14  -1.0969003e-13  -9.5827209e-16   1.3463956e-03   6.7133325e-14   2.1635091e-13
   1.5987212e-14   3.1974423e-14  -1.0658141e-13  -1.9520518e-15   1.4939162e-03   7.2470052e-14   2.2128331e-13
   1.5987212e-14   3.3750780e-14  -1.0969003e-13  -2.5827322e-15   1.6347092e-03   7.4526165e-14   2.2595286e-13
   1.5987212e-14   3.7303494e-14  -1.1235457e-13  -3.3764224e-15   1.7639457e-03   6.8349898e-14   2.3064964e-13
   1.5987212e-14   3.9079850e-14  -1.1546319e-13  -3.8344436e-15   1.8790495e-03   6.6225015e-14   2.3512959e-13


==> mhd_n3o0d0r2a1b0_invariants.dat <==
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   2.8524429e-14   1.1677102e-15
   6.7501560e-14   3.2684966e-13  -1.5543122e-14   1.3486252e-05  -1.0308052e-16   4.0085692e-14   6.2286737e-15
   3.3750780e-14   2.5579538e-13  -2.3980817e-14   2.8573009e-05  -8.6573543e-17   3.8324985e-14   1.0800312e-14
   3.3750780e-14   2.7711167e-13  -2.1316282e-14   4.6307472e-05  -1.4517467e-16   4.0186817e-14   1.5471504e-14
   7.2830630e-14   3.5527137e-13  -2.1316282e-14   6.7454989e-05  -5.7449163e-17   3.9922773e-14   2.0073225e-14
   5.8619776e-14   4.1211479e-13  -2.7089442e-14   9.2356488e-05  -2.5100636e-16   4.3493708e-14   2.4545148e-14
   4.4408921e-14   2.7000624e-13  -3.8191672e-14   1.2083726e-04  -3.8257429e-16   3.3007947e-14   2.9202746e-14
   3.9079850e-14   3.3395509e-13  -3.9079850e-14   1.5220209e-04   1.4429376e-16   3.2693903e-14   3.3693770e-14
   2.1316282e-14   3.4106051e-13  -4.0856207e-14   1.8532933e-04   9.9312919e-17   5.4496564e-14   3.8188285e-14
   5.5067062e-14   2.4158453e-13  -4.8405724e-14   2.1885102e-04   4.1118367e-17   4.7450916e-14   4.2944098e-14
   5.5067062e-14   3.1263880e-13  -5.4178884e-14   2.5138827e-04   7.7086774e-17   4.5725460e-14   4.7498367e-14
   7.1054274e-14   2.7000624e-13  -5.3734794e-14   2.8180314e-04   3.3661767e-16   4.5021120e-14   5.2127277e-14
   5.5067062e-14   2.8421709e-13  -6.0840222e-14   3.0942618e-04   2.8215006e-16   4.8664562e-14   5.9967266e-14
   6.0396133e-14   2.9132252e-13  -5.7731597e-14   3.3422009e-04   1.0111541e-16   5.3234468e-14   6.8963763e-14
   1.5987212e-14   2.4158453e-13  -7.1942452e-14   3.5684783e-04  -7.3739300e-17   4.9788483e-14   7.8201327e-14
   4.6185278e-14   3.1263880e-13  -6.3504757e-14   3.7863056e-04   3.0395608e-16   4.6998470e-14   8.7681496e-14
   9.5923269e-14   3.1974423e-13  -6.8389738e-14   4.0140343e-04   1.0705141e-16   5.4264621e-14   9.6808554e-14
   5.5067062e-14   2.9132252e-13  -8.2156504e-14   4.2729704e-04  -4.6420116e-16   5.2019932e-14   1.0540665e-13
   2.6645353e-14   3.7658765e-13  -8.7041485e-14   4.5847903e-04   1.6099047e-16   4.9983630e-14   1.1343506e-13
   1.4210855e-14   3.4106051e-13  -8.4376950e-14   4.9688439e-04   5.2182651e-16   5.1983586e-14   1.2116365e-13
   7.8159701e-14   3.3395509e-13  -9.5035091e-14   5.4395336e-04   2.5364910e-16   4.9139662e-14   1.2840734e-13
   5.5067062e-14   2.6290081e-13  -9.5923269e-14   6.0039482e-04   4.6688456e-17   4.7238775e-14   1.3501500e-13
  -3.5527137e-15   3.5527137e-13  -1.0080825e-13   6.6600407e-04  -1.4081076e-17   5.1220073e-14   1.4105526e-13
   4.7961635e-14   3.4106051e-13  -1.0613732e-13   7.3957643e-04   1.0380694e-15   4.6892972e-14   1.4704327e-13
   4.6185278e-14   3.7658765e-13  -1.1679546e-13   8.1895735e-04   2.7973771e-16   4.4241220e-14   1.5282576e-13
   7.4606987e-14   2.9842795e-13  -1.1501911e-13   9.0124600e-04   2.4520587e-16   4.9168238e-14   1.5789646e-13
  -8.8817842e-15   2.8421709e-13  -1.0835777e-13   9.8312742e-04   5.3031039e-16   4.9131938e-14   1.6290657e-13
   2.4868996e-14   3.3395509e-13  -1.1946000e-13   1.0612659e-03   2.8097099e-16   4.8090055e-14   1.6771370e-13
   3.7303494e-14   3.1974423e-13  -1.3189450e-13   1.1326685e-03  -1.7238815e-16   4.8660857e-14   1.7250887e-13
   5.3290705e-14   2.9842795e-13  -1.4432899e-13   1.1949355e-03   5.7705305e-16   4.4763538e-14   1.7727895e-13
   8.1712415e-14   2.8421709e-13  -1.3544721e-13   1.2463542e-03   1.0184724e-16   4.6659610e-14   1.8188729e-13
   3.9079850e-14   3.8369308e-13  -1.4699353e-13   1.2858460e-03  -2.4023210e-16   4.2601080e-14   1.8654788e-13
   3.7303494e-14   3.3395509e-13  -1.4699353e-13   1.3128226e-03  -1.0482880e-16   4.4803247e-14   1.9122671e-13
   3.9079850e-14   2.9842795e-13  -1.4743762e-13   1.3270341e-03   1.8407042e-16   4.5263649e-14   1.9591090e-13
   5.3290705e-14   2.7000624e-13  -1.5498713e-13   1.3284865e-03   1.2961637e-16   4.5491587e-14   2.0048392e-13
   5.5067062e-14   2.7711167e-13  -1.6120438e-13   1.3174806e-03   1.9096866e-16   4.4571290e-14   2.0518928e-13
   9.5923269e-14   3.2684966e-13  -1.5454305e-13   1.2947692e-03   1.0303986e-16   4.9386427e-14   2.1020709e-13
   3.3750780e-14   2.5579538e-13  -1.6475710e-13   1.2617690e-03  -3.2578920e-16   4.8203322e-14   2.1529533e-13
   6.5725203e-14   3.2684966e-13  -1.6253665e-13   1.2207150e-03   2.0736722e-16   5.0221806e-14   2.2047188e-13
   6.2172489e-14   2.4868996e-13  -1.7852386e-13   1.1746459e-03   3.7410396e-16   5.0238744e-14   2.2545601e-13
   4.2632564e-14   3.1974423e-13  -1.7053026e-13   1.1271675e-03   4.5615096e-16   4.3606863e-14   2.3068429e-13
   4.0856207e-14   2.9842795e-13  -1.8340884e-13   1.0820283e-03  -1.4030931e-16   4.4296864e-14   2.3585313e-13
   7.1054274e-14   2.7000624e-13  -1.8074431e-13   1.0426044e-03   7.1381161e-17   5.0676530e-14   2.4523275e-13
   6.0396133e-14   3.6948222e-13  -1.7896795e-13   1.0113952e-03  -9.1020128e-16   5.4864670e-14   2.5551427e-13
   3.7303494e-14   2.9842795e-13  -1.7186252e-13   9.8958778e-04   4.8537021e-16   4.8535075e-14   2.6618924e-13
   5.3290705e-14   3.1974423e-13  -1.8918200e-13   9.7671316e-04  -6.4374504e-18   5.2922467e-14   2.7675138e-13
   5.8619776e-14   2.4158453e-13  -1.8651747e-13   9.7042605e-04  -1.6981317e-16   5.5165842e-14   2.8729877e-13
   6.2172489e-14   3.0553338e-13  -1.8784974e-13   9.6648616e-04   3.5288070e-16   5.1535136e-14   2.9753828e-13
   3.9079850e-14   2.4158453e-13  -1.9273472e-13   9.5905711e-04   4.2825986e-17   4.8362020e-14   3.0782789e-13
   5.5067062e-14   2.5579538e-13  -1.9184654e-13   9.4140354e-04  -4.9033043e-17   5.3632958e-14   3.1811960e-13
   3.9079850e-14   2.7000624e-13  -1.9451107e-13   9.0694512e-04  -2.5028807e-16   4.8258838e-14   3.2798881e-13


==> mhd_n3o0d0r2a1b0c1_invariants.dat <==
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   2.8524429e-14   1.1677102e-15
   0.0000000e+00   0.0000000e+00   0.0000000e+00  -1.2170169e-16   5.8140341e-18   4.1409279e-14   6.2405501e-15
   0.0000000e+00   0.0000000e+00  -2.2204460e-15  -1.3769368e-17  -1.7436681e-16   3.7417916e-14   1.0876564e-14
   0.0000000e+00   0.0000000e+00  -8.8817842e-16  -7.2370495e-17  -1.3713802e-16   4.5463872e-14   1.5694502e-14
   0.0000000e+00   0.0000000e+00  -6.2172489e-15  -2.3418767e-17   4.2491238e-16   4.9153427e-14   2.0446773e-14
   0.0000000e+00   0.0000000e+00  -2.2204460e-15  -4.6187013e-17  -1.8443634e-16   4.6153574e-14   2.4863353e-14
   0.0000000e+00   0.0000000e+00  -1.5987212e-14  -5.1228553e-17  -1.1835422e-16   4.1374099e-14   2.9417987e-14
   0.0000000e+00   0.0000000e+00  -1.2878587e-14  -3.9573379e-17  -4.9615802e-17   3.7453333e-14   3.4042424e-14
   0.0000000e+00   0.0000000e+00  -1.7319479e-14  -2.4746915e-16  -1.1043954e-16   4.0251703e-14   3.8636039e-14
   0.0000000e+00   0.0000000e+00  -1.9539925e-14   6.5811072e-17  -1.4734308e-16   3.7428632e-14   4.3321666e-14
   0.0000000e+00   0.0000000e+00  -2.5313085e-14  -1.6160033e-16  -2.6508743e-17   3.7135503e-14   4.7908422e-14
   0.0000000e+00   0.0000000e+00  -2.6645353e-14  -2.4421654e-16  -2.1449585e-16   3.2027794e-14   5.2559123e-14
   0.0000000e+00  -1.7763568e-15  -2.5757174e-14  -2.3196505e-16   7.6802171e-17   3.9524955e-14   6.0465155e-14
   0.0000000e+00   0.0000000e+00  -3.7303494e-14  -4.7146531e-16  -1.4472744e-16   4.1412833e-14   6.9550008e-14
   0.0000000e+00  -1.7763568e-15  -3.8635761e-14  -5.4481159e-16  -1.0259263e-17   4.1500978e-14   7.8709796e-14
   0.0000000e+00  -1.7763568e-15  -3.7303494e-14  -2.2643562e-16   8.2185235e-16   5.2194954e-14   8.8166601e-14
   0.0000000e+00  -1.7763568e-15  -3.9079850e-14  -6.2693991e-16   3.1723756e-16   4.7714376e-14   9.7166206e-14
   5.3290705e-15   3.9079850e-14  -3.8635761e-14  -7.7233142e-16   3.9108528e-16   4.6649282e-14   1.0564349e-13
   3.5527137e-15   3.7303494e-14  -3.6859404e-14  -8.6709069e-16   6.0986372e-17   4.6716155e-14   1.1361375e-13
   3.3750780e-14  -4.9737992e-14  -5.2846616e-14  -1.2972479e-15  -1.0802719e-16   4.3032970e-14   1.2096980e-13
   3.3750780e-14  -5.3290705e-14  -5.0182081e-14  -1.3288524e-15   6.3932692e-16   4.3242671e-14   1.2779508e-13
   5.8619776e-14  -1.8474111e-13  -5.3290705e-14  -1.5203225e-15   1.0011387e-15   4.7971853e-14   1.3417433e-13
   5.3290705e-14  -1.0658141e-13  -4.7517545e-14  -1.4875254e-15  -7.3445210e-16   4.9267442e-14   1.4021221e-13
   5.1514348e-14  -1.0480505e-13  -5.9952043e-14  -1.6228338e-15   7.7506903e-17   4.9032636e-14   1.4585352e-13
   5.3290705e-14  -1.0302870e-13  -5.4622973e-14  -1.6247854e-15   2.2239697e-17   4.1688999e-14   1.5102589e-13
   5.3290705e-14  -1.0658141e-13  -6.1728400e-14  -1.5981140e-15   3.3127797e-16   4.7688851e-14   1.5590021e-13
   5.5067062e-14  -1.0658141e-13  -7.1942452e-14  -1.5839110e-15   1.6222375e-17   4.5957284e-14   1.6084095e-13
   5.1514348e-14  -9.9475983e-14  -6.8389738e-14  -1.3010968e-15  -1.7076184e-18   4.6827594e-14   1.6557075e-13
   5.3290705e-14  -9.9475983e-14  -5.8619776e-14  -1.5608174e-15  -3.8228969e-16   4.6921090e-14   1.7020922e-13
   5.1514348e-14  -9.5923269e-14  -6.9277917e-14  -1.7365124e-15   1.5237106e-16   4.7096171e-14   1.7479306e-13
   5.1514348e-14  -1.0125234e-13  -7.1942452e-14  -1.3126436e-15  -1.8969472e-16   4.4623565e-14   1.7925994e-13
   5.1514348e-14  -9.7699626e-14  -7.5495166e-14  -1.3997050e-15   1.0842022e-18   4.4117631e-14   1.8385029e-13
   4.9737992e-14  -9.5923269e-14  -7.7715612e-14  -1.4760870e-15   4.4305922e-16   4.5194348e-14   1.8817081e-13
   4.9737992e-14  -9.4146912e-14  -7.9491969e-14  -1.5020537e-15  -9.1764161e-16   4.5421771e-14   1.9270969e-13
   4.9737992e-14  -9.4146912e-14  -9.0594199e-14  -1.3993797e-15   1.1061573e-16   4.3421534e-14   1.9722596e-13
   4.7961635e-14  -9.2370556e-14  -7.9936058e-14  -1.5845073e-15   4.8707783e-17   4.3784789e-14   2.0188277e-13
   4.7961635e-14  -8.8817842e-14  -8.1268325e-14  -1.5681358e-15  -1.4040418e-16   4.2725348e-14   2.0694021e-13
   4.6185278e-14  -8.3488771e-14  -8.8373753e-14  -1.5229246e-15   3.2886562e-16   4.5338057e-14   2.1740935e-13
   4.6185278e-14  -8.1712415e-14  -8.8373753e-14  -1.9843610e-15  -6.6976589e-17   4.4234659e-14   2.2833828e-13
   4.7961635e-14  -8.1712415e-14  -8.9261931e-14  -1.9762837e-15  -3.4915376e-16   4.3884028e-14   2.3895850e-13
   4.6185278e-14  -7.9936058e-14  -9.0150110e-14  -1.9512929e-15  -4.6043356e-16   4.6311316e-14   2.4924441e-13
   4.6185278e-14  -8.1712415e-14  -8.6597396e-14  -2.1730122e-15  -2.1051140e-16   4.5946643e-14   2.5915802e-13
   4.0856207e-14  -7.9936058e-14  -9.0594199e-14  -2.3993936e-15  -1.1785278e-16   4.9388224e-14   2.6845292e-13
   3.9079850e-14  -7.9936058e-14  -9.0150110e-14  -2.2921660e-15  -1.1144243e-16   5.0733367e-14   2.7729450e-13
   3.9079850e-14  -7.6383344e-14  -9.0594199e-14  -2.4165240e-15  -2.9179946e-16   4.8642449e-14   2.8554936e-13
   3.9079850e-14  -7.6383344e-14  -9.5035091e-14  -2.2897808e-15   1.2838309e-16   4.7111085e-14   2.9343623e-13
   4.2632564e-14  -7.8159701e-14  -9.3258734e-14  -2.5136143e-15  -1.6070587e-16   4.9171782e-14   3.0118171e-13
   4.0856207e-14  -8.1712415e-14  -9.9031894e-14  -2.5122591e-15   6.4943710e-17   4.9093336e-14   3.0853276e-13
   4.0856207e-14  -7.9936058e-14  -9.4591002e-14  -2.1912268e-15  -1.4264035e-16   4.3787871e-14   3.1625346e-13
   4.2632564e-14  -7.6383344e-14  -1.0524914e-13  -2.4684031e-15  -3.8245232e-16   4.3048368e-14   3.2335196e-13
   4.2632564e-14  -7.8159701e-14  -9.9920072e-14  -2.2957981e-15  -9.5117057e-16   4.3700369e-14   3.3025239e-13


==> mhd_n3o0d0r2a1b1_invariants.dat <==
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   2.8524429e-14   1.1677102e-15
   1.9539925e-14  -1.5266122e-03  -1.5987212e-14   5.4382752e-06   8.6885252e-17   4.3424269e-14   6.1581711e-15
   6.3948846e-14  -2.9991751e-03  -1.3322676e-14   1.2037469e-05  -8.6912357e-17   4.2603132e-14   1.0759381e-14
   7.6383344e-14  -4.4448130e-03  -1.9095836e-14   2.0745492e-05  -4.5577149e-17   4.1714135e-14   1.5443600e-14
   7.1054274e-14  -5.8794340e-03  -2.9753977e-14   3.1472644e-05  -1.3856104e-16   3.8020184e-14   2.0119180e-14
   8.8817842e-14  -7.3135731e-03  -2.7533531e-14   4.3966929e-05   9.3634410e-17   3.3519374e-14   2.4683260e-14
   1.5987212e-14  -8.7544315e-03  -4.6629367e-14   5.8025178e-05  -2.0308462e-16   5.4070955e-14   2.9070359e-14
   7.2830630e-14  -1.0207686e-02  -3.3306691e-14   7.2642137e-05  -4.9995273e-17   4.6130925e-14   3.3834359e-14
   5.1514348e-14  -1.1678363e-02  -4.9737992e-14   8.9267159e-05  -9.4176511e-17   4.0624963e-14   3.8458298e-14
   3.3750780e-14  -1.3170523e-02  -4.7517545e-14   1.0711153e-04  -8.1450688e-17   4.1404031e-14   4.2915266e-14
   9.9475983e-14  -1.4686895e-02  -4.8405724e-14   1.2481884e-04  -7.6395596e-17   4.7544047e-14   4.7528047e-14
   5.3290705e-14  -1.6229830e-02  -5.8175686e-14   1.4145679e-04  -4.9220068e-16   4.5911079e-14   5.2199948e-14
   4.9737992e-14  -1.7800942e-02  -6.3060668e-14   1.5720323e-04   3.0887565e-16   4.3879975e-14   6.0051821e-14
   5.1514348e-14  -1.9400846e-02  -6.4392935e-14   1.7259469e-04   2.5046425e-16   5.2320563e-14   6.8882447e-14
   7.6383344e-14  -2.1029746e-02  -7.1054274e-14   1.8794585e-04  -4.2231030e-16   5.5509772e-14   7.7968210e-14
   4.0856207e-14  -2.2687708e-02  -8.3932861e-14   2.0427646e-04   1.1946553e-16   5.3319212e-14   8.7298692e-14
   5.3290705e-15  -2.4374710e-02  -8.2600593e-14   2.2191053e-04  -9.0381804e-17   4.5700106e-14   9.6244700e-14
   2.1316282e-14  -2.6090503e-02  -6.9277917e-14   2.4118620e-04   4.3281351e-16   4.7686674e-14   1.0460917e-13
   6.3948846e-14  -2.7835088e-02  -1.0658141e-13   2.6054998e-04   2.0046898e-16   5.1205566e-14   1.1264097e-13
   4.2632564e-14  -2.9608860e-02  -1.0391688e-13   2.8026210e-04  -9.8472662e-17   5.2463494e-14   1.2011582e-13
   4.2632564e-14  -3.1412097e-02  -1.0524914e-13   3.0091170e-04   2.8194677e-16   5.0528194e-14   1.2703731e-13
   5.3290705e-14  -3.3244617e-02  -1.1102230e-13   3.2273785e-04   3.8753451e-16   4.8672547e-14   1.3347528e-13
   1.4210855e-14  -3.5105857e-02  -1.0746959e-13   3.4529906e-04   4.1934230e-16   4.5384329e-14   1.3975266e-13
   5.6843419e-14  -3.6994777e-02  -1.1546319e-13   3.6717937e-04  -2.9476747e-17   4.6246397e-14   1.4564675e-13
   7.6383344e-14  -3.8910349e-02  -1.1457502e-13   3.8844065e-04   4.3368087e-19   4.6870706e-14   1.5123112e-13
   2.1316282e-14  -4.0850988e-02  -1.1812773e-13   4.0763756e-04   6.2612675e-17   4.8012215e-14   1.5631114e-13
   5.5067062e-14  -4.2814923e-02  -1.2878587e-13   4.2317635e-04   1.0177948e-16   4.9659680e-14   1.6138293e-13
   3.0198066e-14  -4.4800157e-02  -1.3322676e-13   4.3442530e-04   8.0529116e-16   4.6477480e-14   1.6625360e-13
   5.8619776e-14  -4.6804785e-02  -1.3633539e-13   4.4091306e-04  -3.3478808e-16   4.9925486e-14   1.7086182e-13
   5.3290705e-14  -4.8827307e-02  -1.3278267e-13   4.4152350e-04   1.0419725e-15   4.5207855e-14   1.7557801e-13
   5.1514348e-14  -5.0866588e-02  -1.4210855e-13   4.3882977e-04   4.4778905e-16   4.6347239e-14   1.8030636e-13
   4.0856207e-14  -5.2921545e-02  -1.5143442e-13   4.3084305e-04   2.3581397e-17   4.4553776e-14   1.8490673e-13
   3.1974423e-14  -5.4990956e-02  -1.4033219e-13   4.1831828e-04  -2.7240580e-16   4.7581322e-14   1.8953458e-13
   6.3948846e-14  -5.7073745e-02  -1.5054624e-13   4.0075314e-04   1.8973538e-19   4.5379800e-14   1.9407180e-13
   3.5527137e-14  -5.9169179e-02  -1.6209256e-13   3.7605848e-04  -2.9719337e-16   4.4929332e-14   1.9884250e-13
   5.8619776e-14  -6.1276517e-02  -1.6830981e-13   3.4561355e-04   1.7011132e-16   4.6134862e-14   2.0367295e-13
   2.8421709e-14  -6.3395075e-02  -1.7008617e-13   3.1158804e-04  -5.6351408e-17   4.4436569e-14   2.0868115e-13
   3.5527137e-14  -6.5524573e-02  -1.7097435e-13   2.7418495e-04  -3.2920444e-16   4.5970273e-14   2.1355075e-13
   6.3948846e-14  -6.7664755e-02  -1.7630342e-13   2.3344735e-04   3.6144590e-16   4.7955726e-14   2.1875856e-13
   4.2632564e-14  -6.9816108e-02  -1.7541524e-13   1.9235508e-04   1.4066168e-16   4.7677395e-14   2.2422834e-13
   2.6645353e-14  -7.1980339e-02  -1.8252067e-13   1.4938846e-04   7.1760631e-17   5.1413679e-14   2.2965115e-13
   6.3948846e-14  -7.4159117e-02  -1.8118840e-13   1.0273878e-04   4.0007060e-17   5.5070027e-14   2.3958595e-13
   6.2172489e-14  -7.6353226e-02  -1.8340884e-13   5.3043104e-05  -4.5310164e-16   5.3031947e-14   2.5013062e-13
   4.6185278e-14  -7.8562992e-02  -1.9273472e-13   2.8426840e-06  -1.5978430e-17   5.2385168e-14   2.6086016e-13
   6.3948846e-14  -8.0788317e-02  -1.8252067e-13  -4.5775122e-05  -8.1315163e-18   5.0339311e-14   2.7148361e-13
   1.5987212e-14  -8.3028806e-02  -1.9140245e-13  -9.6432166e-05  -3.9398552e-16   5.2435271e-14   2.8224901e-13
   5.6843419e-14  -8.5283933e-02  -1.9895197e-13  -1.4842483e-04   3.4477629e-16   5.0810561e-14   2.9268862e-13
   4.4408921e-14  -8.7553479e-02  -1.9717561e-13  -2.0194728e-04   4.4736892e-17   4.8777828e-14   3.0287878e-13
   3.9079850e-14  -8.9837252e-02  -1.9584334e-13  -2.5901293e-04  -1.4898293e-16   5.4148957e-14   3.1299824e-13
   6.3948846e-14  -9.2135002e-02  -2.0383695e-13  -3.1790283e-04   5.8343629e-17   5.2308813e-14   3.2253611e-13
   2.1316282e-14  -9.4445705e-02  -2.0472513e-13  -3.7963705e-04  -1.6272519e-16   5.0984079e-14   3.3174798e-13


==> mhd_n3o0d0r2a1b1c1_invariants.dat <==
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   2.8524429e-14   1.1677102e-15
   0.0000000e+00   0.0000000e+00  -4.4408921e-16  -2.0220371e-17  -3.2783563e-17   4.1861527e-14   6.2558052e-15
   0.0000000e+00   0.0000000e+00  -1.7763568e-15  -5.4210109e-18   7.5948362e-17   3.7348411e-14   1.0811264e-14
   0.0000000e+00   0.0000000e+00  -8.8817842e-16  -6.0173221e-17   9.4257826e-17   4.5477345e-14   1.5353912e-14
   0.0000000e+00   0.0000000e+00  -5.3290705e-15   5.4318529e-17   1.7546457e-16   4.9092427e-14   2.0069884e-14
   0.0000000e+00   0.0000000e+00  -1.7763568e-15  -9.2048764e-17  -1.0846087e-16   4.6118882e-14   2.4602125e-14
   0.0000000e+00   0.0000000e+00  -1.5099033e-14  -3.3230797e-17  -3.5250123e-17   4.1411329e-14   2.9257907e-14
   0.0000000e+00   0.0000000e+00  -1.1990409e-14  -1.3986208e-17   1.4173233e-16   3.7287733e-14   3.3828669e-14
   0.0000000e+00   0.0000000e+00  -1.7319479e-14  -2.5256490e-16   1.9670138e-16   4.0227670e-14   3.8473830e-14
   0.0000000e+00   0.0000000e+00  -1.9539925e-14   4.1633363e-17   9.0056543e-17   3.7335111e-14   4.3061304e-14
   0.0000000e+00   0.0000000e+00  -2.4868996e-14  -1.8051966e-16   4.1344695e-16   3.7104245e-14   4.7724772e-14
   0.0000000e+00   0.0000000e+00  -2.5757174e-14  -1.3118846e-16  -3.1075945e-17   3.1898266e-14   5.2476911e-14
   0.0000000e+00   0.0000000e+00  -2.6201263e-14  -3.0677500e-16  -1.0481525e-16   3.9463269e-14   6.0246517e-14
   0.0000000e+00   0.0000000e+00  -3.6859404e-14  -4.4072818e-16  -1.2414115e-17   4.1247184e-14   6.9172923e-14
   0.0000000e+00  -1.7763568e-15  -3.8191672e-14  -3.9351118e-16  -2.1530900e-16   4.1165573e-14   7.8625330e-14
   0.0000000e+00  -1.7763568e-15  -3.7303494e-14  -2.5874485e-16   5.9262491e-16   5.2310982e-14   8.8221750e-14
   0.0000000e+00  -1.7763568e-15  -3.9968029e-14  -6.2075995e-16  -2.1936120e-16   4.7723165e-14   9.7330734e-14
   0.0000000e+00  -1.7763568e-15  -3.7747583e-14  -4.6230381e-16  -4.8805361e-16   4.6836621e-14   1.0562112e-13
   0.0000000e+00  -1.7763568e-15  -3.5527137e-14  -4.3416876e-16   1.0151927e-15   4.6635265e-14   1.1328770e-13
   0.0000000e+00  -1.7763568e-15  -5.0182081e-14  -6.9459412e-16   1.0465261e-16   4.3062745e-14   1.2077788e-13
   0.0000000e+00  -1.7763568e-15  -4.9737992e-14  -7.8479974e-16   7.2674072e-16   4.3171399e-14   1.2762609e-13
   0.0000000e+00   0.0000000e+00  -5.2402527e-14  -8.6698227e-16   2.0412816e-16   4.8047611e-14   1.3415427e-13
   1.7763568e-15   1.7763568e-15  -4.8405724e-14  -8.7543904e-16  -1.2368036e-16   4.9132032e-14   1.4011647e-13
   1.7763568e-15   1.7763568e-15  -5.6399330e-14  -1.1463270e-15   7.8604658e-19   4.9239811e-14   1.4558175e-13
   1.7763568e-15   1.7763568e-15  -5.2402527e-14  -9.3908171e-16  -1.1572503e-16   4.1851082e-14   1.5109831e-13
   1.7763568e-15   3.5527137e-15  -5.8175686e-14  -1.0224026e-15  -7.7113880e-18   4.7799098e-14   1.5610580e-13
   1.7763568e-15   3.5527137e-15  -7.1054274e-14  -1.0288537e-15  -8.1626871e-17   4.5890018e-14   1.6075408e-13
   1.7763568e-15   5.3290705e-15  -6.9722006e-14  -1.0517845e-15  -3.8082601e-18   4.6419610e-14   1.6557635e-13
   1.7763568e-15   7.1054274e-15  -5.7731597e-14  -9.7280040e-16   2.0057740e-17   4.6937449e-14   1.7027052e-13
   1.7763568e-15   7.1054274e-15  -7.1942452e-14  -7.8008346e-16   2.9390010e-16   4.7235174e-14   1.7468984e-13
   1.7763568e-15   8.8817842e-15  -7.3274720e-14  -9.6710834e-16  -2.6693057e-16   4.4537879e-14   1.7912909e-13
   1.7763568e-15   8.8817842e-15  -7.9047879e-14  -9.4753849e-16  -3.9302329e-19   4.4123451e-14   1.8389195e-13
   1.7763568e-15   1.0658141e-14  -7.7271523e-14  -8.0496590e-16   5.3153012e-17   4.5193253e-14   1.8823998e-13
   1.7763568e-15   1.0658141e-14  -7.6827433e-14  -9.3203440e-16   1.0548610e-15   4.5695273e-14   1.9293548e-13
   0.0000000e+00   1.0658141e-14  -8.9706020e-14  -9.2693865e-16   7.1435371e-17   4.3322755e-14   1.9758738e-13
   0.0000000e+00   1.0658141e-14  -8.4376950e-14  -8.8438371e-16   9.8662398e-18   4.3821420e-14   2.0249447e-13
   0.0000000e+00   8.8817842e-15  -8.2600593e-14  -5.9034808e-16   5.8926388e-17   4.2680203e-14   2.0722780e-13
   0.0000000e+00   8.8817842e-15  -9.0594199e-14  -1.2756723e-15  -7.7981241e-17   4.5343057e-14   2.1782112e-13
   0.0000000e+00   7.1054274e-15  -8.8373753e-14  -1.3743889e-15   1.1357018e-17   4.4210135e-14   2.2864704e-13
  -1.7763568e-15   5.3290705e-15  -8.8817842e-14  -1.5466144e-15  -3.6338391e-16   4.3734802e-14   2.3923635e-13
  -1.7763568e-15   5.3290705e-15  -8.8817842e-14  -1.6549804e-15  -3.8529835e-17   4.5929734e-14   2.4936595e-13
  -1.7763568e-15   1.7763568e-15  -8.7041485e-14  -1.5763757e-15   4.2084663e-16   4.6114259e-14   2.5922870e-13
  -8.8817842e-15  -5.3290705e-15  -9.1482377e-14  -1.6005535e-15   1.9481758e-16   4.9497465e-14   2.6839166e-13
  -8.8817842e-15  -5.3290705e-15  -8.9261931e-14  -1.4892601e-15  -1.4582519e-17   5.0747050e-14   2.7717265e-13
   7.1054274e-15   1.7763568e-15  -8.9261931e-14  -1.6023966e-15  -2.4532785e-16   4.8352508e-14   2.8566364e-13
   7.1054274e-15   8.8817842e-15  -9.2370556e-14  -1.6313448e-15   1.4390073e-16   4.6894127e-14   2.9355221e-13
   5.3290705e-15   7.1054274e-15  -9.4146912e-14  -1.5870551e-15  -4.6085369e-16   4.5354035e-14   3.0091124e-13
   1.7763568e-15   1.0658141e-14  -9.9475983e-14  -1.7546728e-15  -9.3284755e-16   4.7029067e-14   3.0813594e-13
  -7.1054274e-15   2.6645353e-14  -9.1482377e-14  -1.6162744e-15   6.3466485e-17   4.4790059e-14   3.1556112e-13
  -7.1054274e-15   2.4868996e-14  -1.0436096e-13  -1.6737913e-15   1.6794292e-16   4.3651221e-14   3.2257633e-13
  -7.1054274e-15   2.6645353e-14  -9.9475983e-14  -1.5860251e-15  -5.9061913e-17   4.3635214e-14   3.2946887e-13


==> mhdconv_o0.dat <==
   2.0000000e+00   4.1644139e-01             NaN   5.6815857e-01             NaN   6.5867146e-01             NaN   8.1515684e-01             NaN
   4.0000000e+00   2.1075068e-01   9.8257621e-01   3.0700300e-01   8.8804088e-01   2.9748837e-01   1.1467258e+00   3.6391500e-01   1.1634762e+00
   8.0000000e+00   1.1027262e-01   9.3446262e-01   1.4543733e-01   1.0778552e+00   1.4530505e-01   1.0337484e+00   1.8402759e-01   9.8367944e-01
   1.6000000e+01   5.5916248e-02   9.7973516e-01   7.3009342e-02   9.9424459e-01   7.2498968e-02   1.0030525e+00   9.1295782e-02   1.0113020e+00
   2.0000000e+00   4.2187885e-01             NaN   4.9774785e-01             NaN   6.5699430e-01             NaN   8.3554343e-01             NaN
   4.0000000e+00   2.0939005e-01   1.0106359e+00   2.6903633e-01   8.8761410e-01   2.9767780e-01   1.1421292e+00   3.7664955e-01   1.1494920e+00
   8.0000000e+00   1.0829484e-01   9.5122835e-01   1.3944664e-01   9.4808777e-01   1.4598840e-01   1.0278978e+00   1.8845088e-01   9.9903424e-01
   1.6000000e+01   5.4783627e-02   9.8314783e-01   7.1148311e-02   9.7081180e-01   7.2915882e-02   1.0015488e+00   9.3260740e-02   1.0148468e+00
   2.0000000e+00   4.3027947e-01             NaN   5.7040712e-01             NaN   7.8895469e-01             NaN   8.5503333e-01             NaN
   4.0000000e+00   2.7234629e-01   6.5983180e-01   3.0680197e-01   8.9468426e-01   5.3690116e-01   5.5528591e-01   4.5456471e-01   9.1149498e-01
   8.0000000e+00   1.7084336e-01   6.7276804e-01   1.4854333e-01   1.0464239e+00   3.6850201e-01   5.4298406e-01   3.2331801e-01   4.9153181e-01
   1.6000000e+01   1.0209267e-01   7.4279489e-01   7.7206854e-02   9.4408304e-01   2.3068709e-01   6.7573520e-01   2.1971210e-01   5.5733956e-01
   2.0000000e+00   4.3551958e-01             NaN   4.9776170e-01             NaN   7.8890335e-01             NaN   8.7071952e-01             NaN
   4.0000000e+00   2.7063731e-01   6.8637685e-01   2.7175018e-01   8.7317425e-01   5.3872769e-01   5.5029235e-01   4.6459775e-01   9.0622589e-01
   8.0000000e+00   1.6913035e-01   6.7822513e-01   1.4308165e-01   9.2544236e-01   3.6957160e-01   5.4370234e-01   3.2807019e-01   5.0197767e-01
   1.6000000e+01   1.0145935e-01   7.3723381e-01   7.4361055e-02   9.4421948e-01   2.3109652e-01   6.7735832e-01   2.2206838e-01   5.6300051e-01

